DeSIGN: Design Inspiration from Generative Networks

Can an algorithm create original and compelling fashion designs to serve as an inspirational assistant? To help answer this question, we design and investigate different image generation models associated with different loss functions to boost creativity in fashion generation. The dimensions of our explorations include: (i) different Generative Adversarial Networks architectures that start from noise vectors to generate fashion items, (ii) novel loss functions that encourage novelty, inspired from Sharma-Mittal divergence, a generalized mutual information measure for the widely used relative entropies such as Kullback-Leibler, and (iii) a generation process following the key elements of fashion design (disentangling shape and texture components). A key challenge of this study is the evaluation of generated designs and the retrieval of best ones, hence we put together an evaluation protocol associating automatic metrics and human experimental studies that we hope will help ease future research. We show that our proposed creativity criterion yield better overall appreciation than the one employed in Creative Adversarial Networks. In the end, about 61% of our images are thought to be created by human designers rather than by a computer while also being considered original per our human subject experiments, and our proposed loss scores the highest compared to existing losses in both novelty and likability.

==> data.txt <==
  nodes         x         y       label
{GAN MCE sh}	60.9	76.1 a
{GAN MCE tx}	61.1	74.9 a
{StyleCAN tx}	49.7	74.0 b
{StyleGAN MCE tx} 59.4	72.7 a
{GAN classif}	52.7	69.0 b
{CAN tx}	59.7	68.0 b
{CAN sh}	55	67.1 b
{GAN   }	60.4	65.0 b
{CAN sh tx}	62.3	68.8 b
{GAN MCE shTex} 60.3	70.3 a
{SM tex}	56	71.8 a
{SM sh}	        55.1	68.4 a
{SM sh tex}	46.5	64.8 a

{GAN MCE sh}	60.9	75.6 c
{GAN MCE tx}	61.1	74.4 c
{StyleCAN tx}	49.7	73 d
{StyleGAN MCE tx} 53.4	72.2 c
{GAN classif}	52.7	68.4 d
{CAN tx}	59.7	67.4 d
{CAN sh}	55	66.6 d
{GAN   }	60.4	64.4 d
{CAN sh tx}	63.8	69.4 d
{GAN MCE shTex} 61.3	69.8 c
{SM tex}	52.6	72.8 c
{SM sh}	        55.1	67.8 c
{SM sh tex}	45.5	64.0 c

